Subspace clustering of dimensionality-reduced data

Subspace clustering refers to the problem of clustering unlabeled high-dimensional data points into a union of low-dimensional linear subspaces, assumed unknown. In practice one may have access to dimensionality-reduced observations of the data only, resulting, e.g., from "undersampling" due to complexity and speed constraints on the acquisition device. More pertinently, even if one has access to the high-dimensional data set it is often desirable to first project the data points into a lower-dimensional space and to perform the clustering task there; this reduces storage requirements and computational cost. The purpose of this paper is to quantify the impact of dimensionality-reduction through random projection on the performance of the sparse subspace clustering (SSC) and the thresholding based subspace clustering (TSC) algorithms. We find that for both algorithms dimensionality reduction down to the order of the subspace dimensions is possible without incurring significant performance degradation. The mathematical engine behind our theorems is a result quantifying how the affinities between subspaces change under random dimensionality reducing projections.

==> CERP_faces_200it.dat <==
3 0.43158 0.4296 0.4321 0.42771
4 0.4347 0.42729 0.42839 0.41307
5 0.42158 0.39546 0.43425 0.40846
7 0.41226 0.35215 0.4168 0.35415
10 0.38319 0.28671 0.38823 0.29601
14 0.34898 0.26395 0.36276 0.26374
21 0.3029 0.23141 0.30168 0.23152
30 0.27836 0.20523 0.2745 0.19831
43 0.2227 0.16447 0.22002 0.16853
63 0.18814 0.12076 0.19289 0.12239
92 0.17206 0.095085 0.16766 0.093565
133 0.15051 0.075221 0.16243 0.079487
194 0.14376 0.068732 0.13748 0.067444
282 0.13501 0.058486 0.12476 0.055757
410 0.12195 0.04982 0.13076 0.051339
597 0.12497 0.051952 0.12943 0.051055
869 0.12449 0.046871 0.11444 0.045621
1266 0.11716 0.046124 0.1198 0.044328
1843 0.1173 0.04411 0.11982 0.042055


==> times_faces_200it.dat <==
3 0.061647 0.011219 0.67681 0.94548
4 0.060437 0.010186 0.68765 0.98177
5 0.060454 0.012131 0.701 1.0111
7 0.060017 0.014056 0.70654 1.0252
10 0.059851 0.016204 0.69631 1.0854
14 0.060129 0.022732 0.70175 1.1097
21 0.060567 0.041225 0.69588 1.1314
30 0.060169 0.0629 0.69689 1.1246
43 0.060275 0.095612 0.70134 1.1674
63 0.06025 0.21791 0.65246 1.1471
92 0.060165 0.27533 0.66076 1.1375
133 0.060509 0.26988 0.64752 1.1781
194 0.060727 0.37657 0.6301 1.3014
282 0.060488 0.62601 0.64331 1.5466
410 0.061025 0.86997 0.64813 2.0908
597 0.061529 1.1703 0.63996 3.2639
869 0.062012 1.643 0.64005 5.6952
1266 0.063692 2.3922 0.64255 10.286
1843 0.072278 3.3956 0.65875 19.816

